Large deviations of Lyapunov exponents

Generic dynamical systems have `typical' Lyapunov exponents, measuring the sensitivity to small perturbations of almost all trajectories. A generic system has also trajectories with exceptional values of the exponents, corresponding to unusually stable or chaotic situations. From a more mathematical point of view, large deviations of Lyapunov exponents characterize phase-space topological structures such as separatrices, homoclinic trajectories and degenerate tori. Numerically sampling such large deviations using the Lyapunov Weighted Dynamics allows one to pinpoint, for example, stable configurations in celestial mechanics or collections of interacting chaotic `breathers' in nonlinear media. Furthermore, we show that this numerical method allows one to compute the topological pressure of extended dynamical systems, a central quantity in the Thermodynamic of Trajectories of Ruelle.

==> ListofChanges.txt <==
Dear Editor,

We have integrated the last few comments of the referees. Quite
worried about the fact that some figures seemed to be missing from the
previous submission (while the arxiv version is perfectly fine), we
have modified all figures that were composed of sub-figures (Fig 8,9
10 and 12). In case there is any problem, please let us know asap.

Best wishes,

J. Tailleur, for the authors.

